Avoiding normalization uncertainties in deep learning architectures for end-to-end communication

Recently, deep learning is considered to optimize the end-to-end performance of digital communication systems. The promise of learning a digital communication scheme from data is attractive, since this makes the scheme adaptable and precisely tunable to many scenarios and channel models. In this paper, we analyse a widely used neural network architecture and show that the training of the end-to-end architecture suffers from normalization errors introduced by an average power constraint. To solve this issue, we propose a modified architecture: shifting the batch slicing after the normalization layer. This approach meets the normalization constraints better, especially in the case of small batch sizes. Finally, we experimentally demonstrate that our modified architecture leads to significantly improved performance of trained models, even for large batch sizes where normalization constraints are more easily met.

==> figures/comparison/data_AFTER_128.dat <==
loss	sparse_categorical_accuracy
0.0039390521124005	1.0
0.0054448172450065	1.0
0.028934683650732	0.988671898841858
0.0750369876623153	0.992382824420929
0.0046878396533429	1.0
0.003799422411248	1.0
0.0051407404243946	1.0
0.0056536486372351	1.0
0.0051486194133758	1.0
0.0051987282931804	1.0
0.0043790857307612	1.0
0.0052953073754906	1.0
0.0040384158492088	1.0
0.0045311357825994	1.0
0.0057331761345267	0.999804675579071
0.0050632404163479	1.0
0.0083443047478795	1.0
0.2888451218605041	0.892382800579071
0.0061461729928851	1.0
0.0048569617792963	1.0
0.005116659682244	1.0
0.0053882636129856	1.0
0.0052250893786549	1.0
0.0052391286008059	1.0
0.0049719279631972	1.0
0.0043100831098854	1.0
0.0042197708971798	1.0
0.006037619896233	1.0
0.0052253594622015	1.0
0.0053882072679698	1.0
0.0046879267320036	1.0
0.0044595845974981	1.0
0.0066738738678395	1.0
0.0049172979779541	1.0
0.0068840635940432	1.0
0.0068146088160574	1.0
0.0108925299718976	0.999804675579071
0.3931581974029541	0.8763672113418579
0.0047904471866786	1.0
0.0547442622482776	0.9892578125
0.0057154903188347	1.0
0.004760727752	1.0
0.2546517252922058	0.917382836341858
0.0034430124796926	1.0
0.0059352731332182	1.0
0.0435959622263908	0.994531273841858
0.0044993311166763	1.0
0.0055539710447192	1.0
0.0037450864911079	1.0
0.0639310330152511	0.982226550579071
0.00435371696949	1.0
0.0649413391947746	0.989453136920929
0.0052326894365251	1.0
0.0052506932988762	1.0
0.0057791657745838	1.0
0.0052357441745698	1.0
0.0056457724422216	1.0
0.0054884729906916	1.0
0.0055261086672544	0.999804675579071
0.1095224246382713	0.976757824420929
0.0051158480346202	1.0
0.0050864270888268	1.0
0.0430851653218269	0.990234375
0.0034590389113873	1.0
0.0056191738694906	1.0
0.0060449712909758	1.0
0.005671109072864	1.0
0.0080662667751312	1.0
0.2418349236249923	0.944726586341858
0.0224079526960849	0.996289074420929
0.005572757218033	1.0
0.0065266294404864	1.0
0.0048734666779637	1.0
0.0041895522736012	1.0
0.0050165033899247	1.0
0.0052479375153779	1.0
0.0035995817743241	1.0
0.004527392797172	1.0
0.0042056804522871	1.0
0.0052353600040078	1.0
0.4245312213897705	0.892382800579071
0.0042747189290821	1.0
0.0045315758325159	1.0
0.0050780083984136	1.0
0.0064210714772343	1.0
0.0349711254239082	0.995507836341858
0.0149343702942132	0.999218761920929
0.0041303327307105	1.0
0.0052926382049918	1.0
0.0048050107434391	1.0
0.0054701436311006	1.0
0.15983347594738	0.935937523841858
0.0046907970681786	1.0
0.0054876655340194	1.0
0.0046321609988808	1.0
0.00923687312752	0.999609351158142
0.0038994592614471	1.0
0.0150006562471389	0.999609351158142
0.0058455392718315	1.0
0.0056707607582211	1.0


==> figures/comparison/data_AFTER_16.dat <==
loss	sparse_categorical_accuracy
0.2380169779062271	0.9380990266799928
0.9385713338851928	0.7240415215492249
0.0081234890967607	0.9996006488800048
0.005386269185692	1.0
0.0096485847607254	0.9982028603553772
0.002261295216158	1.0
0.0353473536670208	0.9920127987861632
0.3113237619400024	0.9117411971092224
0.0014488940360024	1.0
0.001655371976085	1.0
0.0079522533342242	1.0
0.024359717965126	0.9992012977600098
0.0021945789922028	1.0
0.0010069757699966	1.0
0.6055947542190552	0.7979233264923096
0.1207820996642112	0.9712460041046144
0.2282519787549972	0.9414936304092408
0.0036053170915693	0.9996006488800048
0.0019122862722724	1.0
0.0046713994815945	1.0
0.1090602204203605	0.9734424948692322
0.0032377038151025	1.0
0.3321363627910614	0.9105431437492372
0.567806601524353	0.8638178706169128
0.0076925959438085	0.9994009733200072
0.001549047534354	1.0
1.673763632774353	0.6519568562507629
0.0009396079112775	1.0
0.0598857812583446	0.9936102032661438
0.0722715705633163	0.9916134476661682
0.0023880857042968	1.0
0.0010881013004109	1.0
0.0040466985665261	1.0
0.0026891282759606	1.0
0.0238635223358869	1.0
0.0040158368647098	1.0
0.3534526526927948	0.8917731642723083
0.0057197823189198	1.0
0.370444655418396	0.8853833675384521
0.2195267081260681	0.927915334701538
0.464576244354248	0.8640175461769104
0.0010325922630727	1.0
0.0038691705558449	1.0
0.005883561912924	1.0
0.0056627010926604	1.0
0.0077806380577385	1.0
0.2627227008342743	0.9075479507446288
0.0340747721493244	0.9916134476661682
0.3867931663990021	0.9003594517707825
0.0355227068066597	0.9906150102615356
0.0236626863479614	0.9994009733200072
0.0015294954646378	1.0
0.0074744005687534	1.0
0.0115301692858338	0.9998003244400024
0.0139140244573354	0.9972044825553894
0.014404091052711	0.9962060451507568
0.0039036243688315	1.0
0.0042617772705852	1.0
0.0031587958801537	1.0
0.0176792107522487	1.0
0.0028631628956645	0.9998003244400024
0.0072128833271563	0.9996006488800048
0.1286689639091491	0.9838258624076844
0.0871509835124015	0.976637363433838
0.2792575657367706	0.9317092895507812
0.0009619670454412	1.0
0.0018738298676908	0.9998003244400024
0.0023542500566691	0.9998003244400024
0.0012720412341877	1.0
0.0023674408439546	1.0
0.0026214264798909	1.0
0.0049084238708019	1.0
0.0817553400993347	0.9838258624076844
0.0557085648179054	0.991413712501526
0.2914579808712005	0.9315096139907836
0.336806058883667	0.905351459980011
0.0020088988821953	0.9998003244400024
0.0043046856299042	1.0
0.0024425087030977	0.9998003244400024
0.0080692647024989	0.9992012977600098
0.0012193167349323	1.0
0.0092576183378696	1.0
0.0019196677021682	1.0
0.487973690032959	0.8490415215492249
0.0007726360345259	1.0
0.1608949601650238	0.9482827186584472
0.0070327408611774	0.9998003244400024
0.0038222181610763	0.9998003244400024
0.0051681483164429	0.9998003244400024
0.0023217687848955	1.0
0.0849911049008369	0.985223650932312
0.0069296299479901	1.0
0.3824069201946258	0.9105431437492372
0.0045663816854357	1.0
0.0009825429879128	1.0
1.3621110916137695	0.5591054558753967
0.0051368223503232	1.0
0.0028251006733626	1.0
0.001034926623106	1.0
0.0203199908137321	0.9980031847953796


==> figures/comparison/data_AFTER_256.dat <==
loss	sparse_categorical_accuracy
0.0190590005367994	1.0
0.0162083283066749	1.0
0.0153419245034456	1.0
0.0147704351693391	1.0
0.0153238857164978	0.9998094439506532
0.0148825338110327	1.0
0.0177676640450954	0.9996188879013062
0.0158318951725959	0.9996188879013062
0.0801522582769393	0.9872332215309144
0.0344605706632137	0.9992377758026124
0.0470697842538356	0.9912347793579102
0.0196927525103092	0.9998094439506532
0.0166635736823081	0.9998094439506532
0.0157708693295717	1.0
0.0168744884431362	1.0
0.0142531730234622	1.0
0.0399132221937179	0.9942835569381714
0.0136752109974622	1.0
0.0148895047605037	0.9996188879013062
0.0181285254657268	1.0
0.0184018891304731	1.0
0.0166109055280685	0.9998094439506532
0.024890910834074	0.9998094439506532
0.0127237262204289	1.0
0.0160213150084018	0.9998094439506532
0.0264033544808626	1.0
0.0675582140684127	0.9864710569381714
0.0171467792242765	0.9998094439506532
0.0176410377025604	0.9998094439506532
0.0768862143158912	0.9939024448394777
0.0147244120016694	1.0
0.0182664263993501	1.0
0.0159074068069458	1.0
0.0145781086757779	0.9998094439506532
0.0162981376051902	1.0
0.0221560578793287	0.9982850551605223
0.0159090813249349	1.0
0.0228954683989286	0.9998094439506532
0.0163664817810058	1.0
0.0146555379033088	1.0
0.0219333264976739	1.0
0.015919879078865	1.0
0.0851406753063201	0.9798018336296082
0.0152488769963383	1.0
0.0178925581276416	1.0
0.01428675185889	1.0
0.1020301505923271	0.9811356663703918
0.3518906533718109	0.8927210569381714
0.0129467593505978	1.0
0.0189243052154779	1.0
0.359458863735199	0.8719512224197388
0.0211434513330459	0.9996188879013062
0.0124934446066617	1.0
0.0147758638486266	1.0
0.0249072723090648	1.0
0.0365380272269248	0.9984756112098694
0.0141771156340837	1.0
0.0188874583691358	0.9998094439506532
0.0153483022004365	1.0
0.0200931020081043	1.0
0.0154048753902316	0.9998094439506532
0.0258913449943065	0.9977133870124816
0.0156594011932611	1.0
0.0150171695277094	1.0
0.0159960910677909	1.0
0.0471297837793827	0.9912347793579102
0.0147099317982792	1.0
0.0146364951506257	1.0
0.0141201512888073	1.0
0.03217688575387	0.9996188879013062
0.0187681186944246	1.0
0.0187645740807056	1.0
0.0163467954844236	0.9998094439506532
0.0139568839222192	1.0
0.0270327106118202	1.0
0.470918744802475	0.8530868887901306
0.0130268596112728	1.0
0.1058138981461525	0.9830411672592164
0.0224154032766819	0.9998094439506532
0.0175267737358808	0.9996188879013062
0.1094560474157333	0.9689405560493468
0.0157705415040254	1.0
0.0147762577980756	1.0
0.0836154818534851	0.9792301654815674
0.0165701489895582	1.0
0.4414887428283691	0.9033917784690856
0.0191343389451503	1.0
0.0160567555576562	1.0
0.4107681512832641	0.8467987775802612
0.0174049977213144	1.0
0.0421921759843826	0.9979039430618286
0.0210466869175434	0.9994283318519592
0.0373842529952526	0.9912347793579102
0.0167137961834669	1.0
0.0136585626751184	1.0
0.0169674791395664	1.0
0.0157653260976076	1.0
0.013655537739396	1.0
0.0259092729538679	0.9986661672592164
0.0183484125882387	0.9998094439506532


==> figures/comparison/data_AFTER_32.dat <==
loss	sparse_categorical_accuracy
0.0013963346136733	1.0
0.9897462129592896	0.6994426846504211
0.0015577868325635	1.0
0.0015998266171664	1.0
0.002667115535587	1.0
0.0014141735155135	1.0
0.0702416449785232	0.9848726391792296
0.0014589116908609	1.0
0.0016364925540983	1.0
0.0065357121638953	1.0
0.0612457431852817	0.9852706789970398
0.0015174965374171	1.0
0.0013651270419359	1.0
0.0021450975909829	1.0
0.2144077569246292	0.9424760937690736
0.002146633574739	1.0
0.0063453931361436	1.0
0.0015722548123449	1.0
0.0047004115767776	1.0
0.004811443388462	1.0
0.0019757354166358	1.0
0.0014097242383286	1.0
0.0036249896511435	1.0
0.2298632264137268	0.9371019005775452
0.0018249476561322	1.0
0.6104090213775635	0.8270302414894104
0.001814181683585	1.0
0.002022098749876	1.0
0.0033970216754823	1.0
0.001369634992443	1.0
0.0023036522325128	1.0
0.2104677110910415	0.9357085824012756
0.0026731772813946	1.0
0.0094832312315702	1.0
0.0014124942244961	1.0
0.0014179323334246	1.0
0.0239548925310373	0.999800980091095
0.0013657064409926	1.0
0.34518563747406	0.9197850227355956
0.0100936712697148	1.0
0.0018918770365417	1.0
0.001497728168033	1.0
0.0820638313889503	0.9904458522796632
0.0012399351689964	1.0
0.0024162449408322	1.0
0.0021358744706958	0.999800980091095
0.0014534241054207	1.0
0.0018872405635192	1.0
0.0022294023074209	1.0
0.4983011186122894	0.8423566818237305
0.00324427918531	1.0
0.0570720136165618	0.9832802414894104
0.0016948668053373	1.0
0.0033930228091776	1.0
0.0036913049407303	1.0
0.0016517750918865	1.0
0.0141058601438999	0.99940288066864
0.0062144580297172	1.0
0.0014939742395654	1.0
0.0016973975580185	1.0
0.0030961779411882	1.0
0.0074842902831733	1.0
0.2031268924474716	0.9609872698783876
0.0096098743379116	0.9996019005775452
0.0016506965039297	1.0
0.0011846857378259	1.0
0.0025991781149059	1.0
0.2527902126312256	0.9444665312767028
0.0015530122909694	1.0
0.0014030025340616	1.0
0.056487787514925	0.9882563948631288
1.855722188949585	0.3642515838146209
0.1725683063268661	0.9669585824012756
0.0019978689961135	1.0
1.9339669942855835	0.5330414175987244
1.135684370994568	0.6455016136169434
0.0024772202596068	1.0
0.0014668384101241	1.0
0.1107733398675918	0.9649681448936462
0.0072029386647045	1.0
0.0122557207942008	1.0
0.0017877356149256	1.0
0.0038529133889824	1.0
0.0017061083344742	1.0
0.0016297571128234	1.0
0.0014148706104606	1.0
0.0039967163465917	1.0
0.002604171866551	1.0
0.1440961807966232	0.9603901505470276
0.6264761686325073	0.8612658977508545
0.859889030456543	0.8495222926139832
0.0317162722349166	0.9946258068084716
0.0024439198896288	1.0
0.4391047954559326	0.8949044346809387
0.1826807111501693	0.9691480994224548
0.0116570964455604	0.9986066818237304
0.0022583780810236	1.0
0.3694740235805511	0.8821656107902527
0.0016262009739875	1.0
0.0020542568527162	1.0


==> figures/comparison/data_AFTER_512.dat <==
loss	sparse_categorical_accuracy
0.1440102756023407	0.9910973906517028
0.1285519897937774	0.9910973906517028
0.0983627364039421	0.999454915523529
0.1062363237142562	0.9978197813034058
0.1210586726665496	0.9980014562606812
0.1746415495872497	0.9883720874786376
0.1463198512792587	0.9887354373931884
0.1560110002756118	0.9867368936538696
0.1763307750225067	0.9725654125213624
0.1637547016143798	0.9831032156944276
0.1485323309898376	0.9872819781303406
0.1845358610153198	0.9841933250427246
0.1267918646335601	0.9978197813034058
0.1652476787567138	0.9820131063461304
0.2257265895605087	0.961482584476471
0.1410230100154876	0.9958212375640868
0.1805417090654373	0.9820131063461304
0.1723187118768692	0.9840116500854492
0.1553896516561508	0.9901889562606812
0.1660125255584716	0.9856467843055724
0.1809038519859314	0.9814680218696594
0.1739516258239746	0.9856467843055724
0.1770077645778656	0.9825581312179564
0.1823392510414123	0.9747456312179564
0.1740004122257232	0.9832848906517028
0.1495429277420044	0.9941860437393188
0.1736249327659607	0.9814680218696594
0.1490379422903061	0.984375
0.1582485735416412	0.9861918687820436
0.2265793830156326	0.965661346912384
0.1573902070522308	0.9921875
0.1584806591272354	0.992732584476471
0.1513866484165191	0.9878270626068116
0.0999473333358764	0.9990915656089784
0.1568244099617004	0.9814680218696594
0.1759618818759918	0.975109040737152
0.1876255273818969	0.9861918687820436
0.1221868246793747	0.992732584476471
0.1469854265451431	0.9961845874786376
0.2255536913871765	0.9789243936538696
0.1942154616117477	0.9772892594337464
0.118647962808609	0.9987282156944276
0.1470126658678054	0.9898256063461304
0.1348981410264969	0.9934592843055724
0.143569529056549	0.9930959343910216
0.1642764508724212	0.9867368936538696
0.1637652069330215	0.9869186282157898
0.1255915015935897	0.9912790656089784
0.13330839574337	0.9887354373931884
0.2196506410837173	0.973473846912384
0.1487462967634201	0.9963662624359132
0.1370856314897537	0.9976381063461304
0.1376564502716064	0.985828459262848
0.1300166696310043	0.9950944781303406
0.1942998766899109	0.9767441749572754
0.1869223117828369	0.9832848906517028
0.1773689091205597	0.989098846912384
0.1326954364776611	0.9981831312179564
0.1138623282313346	0.9970930218696594
0.2123676985502243	0.975109040737152
0.1847809702157974	0.9821947813034058
0.1643553972244262	0.9831032156944276
0.1454485356807708	0.9898256063461304
0.1442339271306991	0.9958212375640868
0.1529465764760971	0.9956395626068116
0.1180011704564094	0.9965479373931884
0.1881406754255294	0.9745639562606812
0.1516306400299072	0.9976381063461304
0.1573200076818466	0.9912790656089784
0.1622018218040466	0.9945493936538696
0.1780467182397842	0.9831032156944276
0.1756468266248703	0.9832848906517028
0.1325265914201736	0.9856467843055724
0.1519872397184372	0.978197693824768
0.1423272043466568	0.9960029125213624
0.1358426064252853	0.9974563717842102
0.1423555612564087	0.9958212375640868
0.1500851511955261	0.9921875
0.1411538124084472	0.9960029125213624
0.2149084657430648	0.9720203280448914
0.1513103395700454	0.9898256063461304
0.1716336607933044	0.9903706312179564
0.1038411930203437	0.998546540737152
0.1269354820251464	0.9961845874786376
0.1563613414764404	0.9958212375640868
0.126181423664093	0.998546540737152
0.1566128581762313	0.9889171719551086
0.1292372941970825	0.9961845874786376
0.1239911019802093	0.9978197813034058
0.1846053749322891	0.9865552186965942
0.1598388403654098	0.9894621968269348
0.1579730212688446	0.9909157156944276
0.2106312215328216	0.962572693824768
0.1343683153390884	0.998546540737152
0.1540992259979248	0.9910973906517028
0.106358602643013	0.998546540737152
0.1746959537267685	0.9761991500854492
0.119388461112976	0.9974563717842102
0.119322270154953	0.998546540737152
0.1419319957494735	0.9958212375640868


==> figures/comparison/data_AFTER_64.dat <==
loss	sparse_categorical_accuracy
0.0554624646902084	0.9954509735107422
0.0021509598009288	1.0
0.0029310695827007	1.0
0.0026999858673661	1.0
0.1103869602084159	0.9853639006614684
0.0026088512968271	1.0
0.0024515783879905	1.0
0.002266343915835	1.0
0.0033309119753539	0.9998022317886353
0.0051500205881893	0.9996044039726256
0.0028332404326647	1.0
0.0027281627990305	1.0
0.0022732429206371	1.0
0.0028269167523831	1.0
1.4027472734451294	0.699367105960846
0.002169738523662	1.0
0.0027824712451547	1.0
0.0023628324270248	1.0
0.002199875190854	1.0
0.0155766941606998	1.0
0.007510126568377	1.0
0.0025902087800204	1.0
0.0021614888682961	1.0
0.0026625122409313	1.0
0.0021246646065264	1.0
0.002542088041082	1.0
0.5138118863105774	0.841969907283783
0.0028435245621949	1.0
0.002336120000109	1.0
0.0025430442765355	1.0
0.0028468302916735	1.0
0.0025808138307183	1.0
0.0025629913434386	1.0
0.1065379008650779	0.9936708807945251
0.0021584099158644	1.0
0.0559345744550228	0.9786392450332642
0.0025150121655315	1.0
0.002709470456466	1.0
0.0019363694591447	1.0
0.0125663895159959	1.0
0.0116151291877031	0.9998022317886353
0.0032905358821153	1.0
0.0018514522816985	1.0
0.0022572423331439	1.0
0.0027612338308244	1.0
0.0027666829992085	1.0
0.2233315259218216	0.9588607549667358
0.0022020435426384	1.0
0.0024291968438774	1.0
0.0025199835654348	1.0
0.0032142004929482	1.0
0.0021308781579136	1.0
0.0023304361384361	1.0
0.0030014300718903	1.0
0.0024518340360373	1.0
0.0027385684661567	1.0
0.0038335716817528	1.0
0.0033727574627846	1.0
0.0024153632111847	1.0
0.0033301680814474	1.0
0.0039341268129646	1.0
0.0034511948470026	1.0
0.0024616750888526	1.0
0.0025670165196061	1.0
0.0036093883682042	1.0
0.0029737756121903	1.0
0.0022760338615626	1.0
0.0025767805054783	1.0
0.0459182821214199	0.9883307218551636
0.0023198372218757	1.0
0.0021700824145227	1.0
0.0022440068423748	1.0
0.0019797729328274	1.0
0.0026675334665924	1.0
0.0027213057037442	1.0
0.0024491953663527	1.0
0.0023059737868607	1.0
0.0047001149505376	0.9996044039726256
0.0022998363710939	1.0
0.0023169782944023	1.0
0.0028063235804438	1.0
0.00237109628506	1.0
0.0023179254494607	1.0
0.0023030762095004	0.9998022317886353
0.0025033764541149	1.0
0.0026781826745718	1.0
0.0027324764523655	1.0
0.0026062491815537	1.0
0.0027824605349451	1.0
0.002768439007923	1.0
0.0076573519036173	0.998219907283783
0.0024901798460632	1.0
0.0021438004914671	1.0
0.0021164715290069	1.0
0.0031225474085658	1.0
0.0025263165589421	1.0
0.287801593542099	0.9329509735107422
0.0028305239975452	1.0
0.0022631569299846	1.0
0.0021403355058282	1.0


==> figures/comparison/data_BEFORE_128.dat <==
loss	sparse_categorical_accuracy
0.2731935083866119	0.948437511920929
0.1258380860090255	0.970703125
0.0111573347821831	1.0
0.2912366986274719	0.885546863079071
0.0701502859592437	0.977929711341858
0.1381101310253143	0.954882800579071
0.2098230421543121	0.925195336341858
0.6127161383628845	0.845507800579071
0.0814425572752952	0.98046875
0.4252762794494629	0.85546875
0.1334208846092224	0.959179699420929
0.2368498146533966	0.930468738079071
0.0471943691372871	0.992968738079071
0.338174045085907	0.8832031488418579
0.3058840036392212	0.926953136920929
0.0077888206578791	1.0
0.1385296136140823	0.973242163658142
0.2797898650169372	0.902148425579071
0.2969647049903869	0.909765601158142
0.6374388933181763	0.8062499761581421
0.1322622746229171	0.957812488079071
0.1555558890104293	0.958593726158142
0.5167298316955566	0.837695300579071
0.0970353335142135	0.976953148841858
0.941466987133026	0.7017577886581421
0.1665748059749603	0.964453101158142
0.3861019015312195	0.907031238079071
0.893559455871582	0.734570324420929
0.0120328571647405	1.0
0.0301540531218051	0.995312511920929
0.0225993376225233	0.997851550579071
0.0509711802005767	0.983593761920929
0.0262255016714334	0.997656226158142
0.0079360306262969	1.0
0.4352395534515381	0.874218761920929
0.1765596121549606	0.940820336341858
0.0361359044909477	0.995898425579071
0.0145568791776895	0.998437523841858
0.3769726157188415	0.8783203363418579
0.0836731642484664	0.980273425579071
0.1212853416800499	0.965624988079071
0.0278765819966793	0.997460961341858
0.3619526922702789	0.919726550579071
0.0855205804109573	0.982812523841858
0.0550223588943481	0.991601586341858
0.0132572473958134	1.0
0.3202278017997741	0.933984398841858
0.0861580446362495	0.981249988079071
0.153956726193428	0.955664038658142
0.0695569664239883	0.985937476158142
0.0755450055003166	0.979687511920929
0.0615803115069866	0.987109363079071
0.2221909463405609	0.947265625
0.095710352063179	0.989062488079071
0.0221528112888336	0.998437523841858
0.1197824925184249	0.966992199420929
0.0177711695432662	1.0
0.0110449893400073	0.999804675579071
0.0802237167954444	0.988085925579071
0.0133631154894828	0.999804675579071
0.0692460164427757	0.980273425579071
0.0529687106609344	0.989648461341858
0.0309338215738534	0.9931640625
0.0215064771473407	0.999609351158142
0.0120666958391666	0.998632788658142
0.2903104126453399	0.917578101158142
0.0828791633248329	0.9755859375
0.0673175379633903	0.981835961341858
0.1995574533939361	0.954296886920929
0.1262246966361999	0.962499976158142
0.5543188452720642	0.826367199420929
0.0494023561477661	0.9951171875
0.1545147746801376	0.952929675579071
0.2733564972877502	0.895312488079071
0.2135819941759109	0.944140613079071
0.0380814447999	0.997460961341858
0.0737555399537086	0.982226550579071
0.068193033337593	0.984960913658142
0.2628035545349121	0.925976574420929
0.0840053930878639	0.977343738079071
0.0446475632488727	0.993554711341858
0.1022900342941284	0.976953148841858
0.9786885976791382	0.7466796636581421
0.015912314876914	1.0
0.0278489850461483	0.995312511920929
0.0108037171885371	0.9990234375
0.2391838729381561	0.923632800579071
0.1513639986515045	0.956445336341858
0.2101866453886032	0.931640625
0.1274484395980835	0.967382788658142
0.0533601120114326	0.990039050579071
0.0768175050616264	0.984765648841858
0.0495778955519199	0.993945300579071
0.0179347153753042	0.999218761920929
0.11586594581604	0.969921886920929
0.4173130095005035	0.872265636920929
0.3489029109477997	0.877148449420929
0.0163247715681791	0.999414086341858
0.128011479973793	0.957812488079071
0.011630330234766	1.0


==> figures/comparison/data_BEFORE_16.dat <==
loss	sparse_categorical_accuracy
0.3145970702171325	0.9167332053184508
0.4263815581798553	0.8652156591415405
0.4018080234527588	0.8574281334877014
0.2681553661823272	0.9191293716430664
0.3387052416801452	0.8813897967338562
0.191797062754631	0.9420926570892334
0.3830113410949707	0.8574281334877014
0.1783647388219833	0.9355031847953796
0.2038836628198623	0.9261181950569152
0.2695131599903106	0.9185303449630736
0.080230638384819	0.982627809047699
0.1828178167343139	0.949680507183075
0.1431204229593277	0.9482827186584472
0.1528037935495376	0.9632588028907776
0.2366418838500976	0.9347044825553894
0.1170352548360824	0.9614616632461548
0.1467339843511581	0.9602635502815248
0.3837305605411529	0.8536341786384583
0.0813555493950843	0.977835476398468
0.1474371552467346	0.96265971660614
0.2914977967739105	0.9035543203353882
0.2123727798461914	0.9305111765861512
0.2041783332824707	0.9261181950569152
0.1567611098289489	0.9520766735076904
0.4737210869789123	0.8286741375923157
0.3763200938701629	0.8544328808784485
0.3310075998306274	0.8825878500938416
0.1218102648854255	0.9582667946815492
0.1982462853193283	0.9359025359153748
0.4359878301620483	0.9061501622200012
0.1135450229048729	0.969249188899994
0.220242291688919	0.932707667350769
0.2312896102666854	0.9183306694030762
0.090299405157566	0.9768370389938354
0.1442856341600418	0.9584664702415466
0.40323007106781	0.8718051314353943
0.1564407050609588	0.9562699794769288
0.0960099101066589	0.9728434681892396
0.1123212277889251	0.972643792629242
0.2929466664791107	0.892372190952301
0.194379985332489	0.9388977885246276
0.2224587351083755	0.9277156591415404
0.3952665627002716	0.8761980533599854
0.3884622156620025	0.8851836919784546
0.4061641991138458	0.8889776468276978
0.2319182902574539	0.922723650932312
0.4268195331096649	0.8686102032661438
0.8131795525550842	0.7635782957077026
0.3709436357021332	0.8801916837692261
0.294730544090271	0.9049520492553712
0.1720407903194427	0.9492811560630798
0.1234221160411834	0.9654552936553956
0.1858730912208557	0.949680507183075
0.3169457018375397	0.9011581540107728
0.2151527553796768	0.9357028603553772
0.2508312463760376	0.9155351519584656
0.4715464413166046	0.8626198172569275
0.4665982127189636	0.8330671191215515
0.2113103419542312	0.9195287823677064
0.2175096720457077	0.9616613388061525
0.1521128267049789	0.9638578295707704
0.3499422669410705	0.8710063695907593
0.1544328331947326	0.9516773223876952
0.1439806967973709	0.9466853141784668
0.1175065711140632	0.9676517844200134
0.1600266546010971	0.9564696550369264
0.1659732460975647	0.9462859630584716
0.0815833061933517	0.9856230020523072
0.2559047341346741	0.928913712501526
0.1348980069160461	0.9646565318107604
0.3148841559886932	0.9015575051307678
0.204406201839447	0.9398961663246156
0.1399427503347396	0.9554712176322936
0.1883664578199386	0.9416933059692384
0.1850998699665069	0.932707667350769
0.3358927369117737	0.8688098788261414
0.380931556224823	0.8616213798522949
0.3441570997238159	0.8955671191215515
0.3636858165264129	0.8670127987861633
0.3614623248577118	0.8815894722938538
0.1249021962285041	0.9656549692153932
0.1313751935958862	0.9592651724815368
0.1170102208852768	0.9690495133399964
0.2506071329116821	0.9207268357276917
0.2026771008968353	0.9369009733200072
0.0870638862252235	0.9754393100738524
0.1652101278305053	0.944888174533844
0.2804678678512573	0.9339057803153992
0.175309270620346	0.9492811560630798
0.213359534740448	0.9159345030784608
0.1814584136009216	0.9450878500938416
0.0990024656057357	0.9666533470153807
0.3634134232997894	0.8801916837692261
0.2136163860559463	0.9251198172569276
0.1824337244033813	0.944888174533844
0.1606531590223312	0.9554712176322936
0.2050316631793975	0.9235223531723022
0.1046805083751678	0.9758386611938475
0.1655778288841247	0.9424920082092284
0.1893472820520401	0.9518769979476928


==> figures/comparison/data_BEFORE_256.dat <==
loss	sparse_categorical_accuracy
0.0480741150677204	0.9988567233085632
0.5831325054168701	0.8153582215309143
0.1350012123584747	0.9721798896789552
0.0285856686532497	0.9984756112098694
0.0399266220629215	0.9969512224197388
0.0381972901523113	0.9979039430618286
0.0395601391792297	0.9990472793579102
0.1190272271633148	0.9643673896789552
0.0617199800908565	0.9900914430618286
0.0474970862269401	0.9942835569381714
0.0722430646419525	0.9895198345184326
0.0476835779845714	0.9984756112098694
0.0369652770459651	0.9973323345184326
0.092490367591381	0.984375
0.0773767307400703	0.9874237775802612
0.0253574177622795	1.0
0.352335661649704	0.9035823345184326
0.0356668531894683	0.9998094439506532
0.0272312518209218	0.9996188879013062
0.0415126420557498	0.9973323345184326
0.1211242228746414	0.9691311120986938
0.0327497348189353	0.9994283318519592
0.1077512428164482	0.9813262224197388
0.0758791118860244	0.9889481663703918
0.0910305380821228	0.9904725551605223
0.1830307841300964	0.941120445728302
0.0749935954809188	0.9893292784690856
0.0588424280285835	0.9908536672592164
0.0379717163741588	0.9980944991111756
0.0351544730365276	1.0
0.0554941035807132	0.9893292784690856
0.0208954960107803	1.0
0.0187029018998146	1.0
0.0258054099977016	1.0
0.0339923910796642	0.9990472793579102
0.0503563694655895	0.9959985017776488
0.1674980223178863	0.9500762224197388
0.1278904527425766	0.9830411672592164
0.062967799603939	0.9914252758026124
0.0395924858748912	0.9990472793579102
0.0801961049437522	0.9878048896789552
0.0372138582170009	0.9975228905677797
0.0966584682464599	0.9822789430618286
0.1786301434040069	0.9636051654815674
0.1659778207540512	0.9563643336296082
0.0374132469296455	0.9980944991111756
0.0334510989487171	0.9984756112098694
0.1957264691591262	0.9472180008888244
0.1310833692550659	0.9636051654815674
0.1087706759572029	0.9725610017776488
0.1112892255187034	0.972942054271698
0.0630749464035034	0.9950457215309144
0.0912913158535957	0.9864710569381714
0.1473753601312637	0.9565548896789552
0.0660353451967239	0.9868521094322203
0.3720141053199768	0.887004554271698
0.0211237929761409	1.0
0.025355527177453	0.9998094439506532
0.2045645117759704	0.941692054271698
0.0580388568341732	0.9967606663703918
0.0584412775933742	0.9874237775802612
0.131786048412323	0.9758002758026124
0.0363395288586616	0.9988567233085632
0.1252419054508209	0.9752286672592164
0.0798940956592559	0.9857088327407836
0.1273221373558044	0.9691311120986938
0.1051862761378288	0.9738948345184326
0.1524708271026611	0.9550305008888244
0.1617033332586288	0.9624618887901306
0.0596975870430469	0.9954268336296082
0.3307722508907318	0.9003430008888245
0.1014884263277053	0.9786585569381714
0.3672490417957306	0.859375
0.0413457415997982	0.9961889982223512
0.1245462819933891	0.9748475551605223
0.1518739312887191	0.9693216681480408
0.3160631060600281	0.8833841681480408
0.0307976212352514	0.9998094439506532
0.1519845128059387	0.9546493887901306
0.1047331094741821	0.972370445728302
0.051178578287363	0.9927591681480408
0.2830308675765991	0.9325457215309144
0.0257535800337791	0.9998094439506532
0.109540045261383	0.9813262224197388
0.1325188130140304	0.9778963327407836
0.0405930019915103	0.9988567233085632
0.0538827665150165	0.995807945728302
0.063840351998806	0.9906631112098694
0.3120198249816894	0.8951981663703918
0.0586238428950309	0.9910442233085632
0.0357749834656715	0.9979039430618286
0.0302031859755516	0.9996188879013062
0.1526110619306564	0.9582698345184326
0.031053464859724	0.9986661672592164
0.0392091870307922	0.9994283318519592
0.1110192984342575	0.9786585569381714
0.0369490161538124	0.9992377758026124
0.0187411960214376	1.0
0.046792846173048	0.9959985017776488
0.0752318054437637	0.9887576103210448


==> figures/comparison/data_BEFORE_32.dat <==
loss	sparse_categorical_accuracy
0.2748998999595642	0.9054538011550904
0.2323565632104873	0.9106289744377136
0.3167934417724609	0.8704219460487366
0.1314092278480529	0.9544187784194946
0.1038032248616218	0.9713375568389891
0.2000638842582702	0.9388933181762696
0.0666425749659538	0.9816879034042358
0.1106969490647316	0.962380588054657
0.2773103713989258	0.9295381903648376
0.2544946372509002	0.8992834687232971
0.4137234091758728	0.8781847357749939
0.1854548305273056	0.9271496534347534
0.1737282574176788	0.9486464858055116
0.3859094381332397	0.8787818551063538
0.1794443726539611	0.9428741931915284
0.1424882709980011	0.9454618096351624
0.2021052688360214	0.9261544346809388
0.0758769512176513	0.9850716590881348
0.3564658164978027	0.8682324886322021
0.4408365786075592	0.8576831221580505
0.1839950531721115	0.9434713125228882
0.1085675731301307	0.9697452187538148
0.2157132625579834	0.9382961988449096
0.1337410807609558	0.956409215927124
0.128951758146286	0.961982488632202
0.2407053112983703	0.912420392036438
0.4326426088809967	0.8513137102127075
0.1005739197134971	0.9691480994224548
0.4915788471698761	0.8224522471427917
0.0831972807645797	0.9832802414894104
0.0805441662669181	0.9828821420669556
0.0441944487392902	0.9884554147720336
0.0630619302392005	0.9822850227355956
0.2096248865127563	0.9211783409118652
0.1193165481090545	0.9635748267173768
0.1082325354218483	0.9627786874771118
0.23983696103096	0.9102308750152588
0.0395398922264575	0.991042971611023
0.1768732964992523	0.9587977528572084
0.1812511682510376	0.9568073153495787
0.1908336579799652	0.9378980994224548
0.1208588406443595	0.9633758068084716
0.1013476103544235	0.9771098494529724
0.234438881278038	0.9227706789970398
0.0976034700870513	0.9737260937690736
0.1510954052209854	0.9402866363525392
0.1345667243003845	0.9556130766868592
0.2002503275871276	0.9428741931915284
0.0636440441012382	0.9864649772644044
0.3982211351394653	0.8636544346809387
0.1070012226700782	0.9683519005775452
0.0726288482546806	0.9844745397567748
0.1030576825141906	0.9639729261398317
0.0895066708326339	0.9765127301216124
0.0353456027805805	0.9922372698783876
0.0559978410601615	0.9864649772644044
0.2241179794073104	0.9207802414894104
0.4503106772899627	0.8363853693008423
0.2153805345296859	0.9448646306991576
0.143268272280693	0.9526273608207704
0.0913425981998443	0.9725318551063538
0.4401154220104217	0.8519108295440674
0.116114318370819	0.9621815085411072
1.3431180715560913	0.6532643437385559
0.1376728415489196	0.9643710255622864
0.3630208075046539	0.887340784072876
0.139132484793663	0.9603901505470276
0.0280838645994663	0.9966162443161012
0.2611287534236908	0.9088375568389891
0.0965625420212745	0.9735270738601683
0.2067282646894455	0.9444665312767028
0.1662661731243133	0.949840784072876
0.3464371860027313	0.9110270738601683
0.0551108419895172	0.987460196018219
0.2438527047634124	0.9104299545288086
0.0576828680932521	0.9912420511245728
0.1158623322844505	0.9697452187538148
0.1860581487417221	0.9627786874771118
0.0677732750773429	0.987460196018219
0.5891603827476501	0.7971735596656799
0.0276821367442607	0.9946258068084716
0.1017860621213913	0.974323272705078
0.3373516499996185	0.8680334687232971
0.2697984874248504	0.9004777073860168
0.0677770525217056	0.9834793210029602
0.1813732534646988	0.9510350227355956
0.0813195332884788	0.9826831221580504
0.1207915842533111	0.9653662443161012
0.1454109698534011	0.9522293210029602
0.0962516665458679	0.9745222926139832
0.2235468029975891	0.9255573153495787
0.2094922214746475	0.9309315085411072
0.0691201388835907	0.98467355966568
0.0481034666299819	0.9860668778419496
0.307199090719223	0.8817675113677979
0.1267547905445099	0.9570063948631288
0.1736445277929306	0.9331210255622864
0.1086160540580749	0.9741241931915284
0.2165267318487167	0.9386942386627196
0.0668890476226806	0.9886544346809388


==> figures/comparison/data_BEFORE_512.dat <==
loss	sparse_categorical_accuracy
0.1905929893255233	0.9831032156944276
0.1649922579526901	0.986010193824768
0.1326951533555984	0.993640959262848
0.1694668978452682	0.9700217843055724
0.2006610780954361	0.9791061282157898
0.2074736505746841	0.9642078280448914
0.1904056221246719	0.9818313717842102
0.1541476100683212	0.9914607405662536
0.1309580355882644	0.9943677186965942
0.1793238073587417	0.9825581312179564
0.1968984752893448	0.9736555218696594
0.239289104938507	0.9543967843055724
0.1455344557762146	0.9898256063461304
0.2110625803470611	0.9643895626068116
0.29590505361557	0.935864806175232
0.1704889088869094	0.9836482405662536
0.207792267203331	0.9705668687820436
0.1781912744045257	0.986010193824768
0.1725387871265411	0.9910973906517028
0.2518106400966644	0.9424055218696594
0.1959970593452453	0.9767441749572754
0.2259764969348907	0.9583938717842102
0.1667035967111587	0.9918241500854492
0.1801690012216568	0.9840116500854492
0.1707562804222107	0.990734040737152
0.1593765914440155	0.9836482405662536
0.205289825797081	0.984920084476471
0.155815452337265	0.9883720874786376
0.2073806673288345	0.9745639562606812
0.1723099946975708	0.9836482405662536
0.1971721649169922	0.9816496968269348
0.1639271825551986	0.993640959262848
0.1642720699310302	0.9932776093482972
0.1408956050872802	0.9961845874786376
0.2310613095760345	0.9549418687820436
0.1383276134729385	0.990734040737152
0.1995945423841476	0.9711118936538696
0.1377113759517669	0.9958212375640868
0.1555788367986679	0.9887354373931884
0.1717930138111114	0.9820131063461304
0.1772792786359787	0.9912790656089784
0.142690047621727	0.995276153087616
0.1628575921058654	0.9887354373931884
0.1340421885251999	0.9923691749572754
0.157936617732048	0.9949128031730652
0.196953535079956	0.9727470874786376
0.1854002773761749	0.9941860437393188
0.1393103301525116	0.9945493936538696
0.1966855525970459	0.9831032156944276
0.2456049621105194	0.9549418687820436
0.1902639865875244	0.9811046719551086
0.1995545774698257	0.9818313717842102
0.1894801557064056	0.9727470874786376
0.1452603191137313	0.9885537624359132
0.1583694666624069	0.9854651093482972
0.186620220541954	0.9807412624359132
0.2193136215209961	0.9792878031730652
0.2137463539838791	0.9722020626068116
0.1960315108299255	0.9732921719551086
0.2383180260658264	0.9638444781303406
0.1689206510782241	0.9934592843055724
0.161430537700653	0.9950944781303406
0.195971667766571	0.9885537624359132
0.1530310213565826	0.9923691749572754
0.1768402457237243	0.989098846912384
0.2033492028713226	0.978015959262848
0.1665281057357788	0.9943677186965942
0.1973691135644912	0.975109040737152
0.1847964823246002	0.9881904125213624
0.2004793733358383	0.9918241500854492
0.2201704233884811	0.9920058250427246
0.1752954274415969	0.9872819781303406
0.2287285327911377	0.9662063717842102
0.1520574390888214	0.9883720874786376
0.1686317324638366	0.991642415523529
0.1827826797962188	0.9818313717842102
0.2384498119354248	0.9683866500854492
0.1796770691871643	0.9847383499145508
0.1721880286931991	0.993822693824768
0.2000673413276672	0.9845566749572754
0.2015737295150756	0.9823764562606812
0.1570659279823303	0.9925508499145508
0.1322034150362014	0.995276153087616
0.1556852310895919	0.9947311282157898
0.2258657813072204	0.9685683250427246
0.262868732213974	0.939135193824768
0.1971553117036819	0.9903706312179564
0.1550424247980117	0.991642415523529
0.1745926737785339	0.9816496968269348
0.2012302428483963	0.9722020626068116
0.200869619846344	0.977107584476471
0.1642395406961441	0.9943677186965942
0.1720450222492218	0.984920084476471
0.1599814444780349	0.9851017594337464
0.2150234431028366	0.9761991500854492
0.2031211405992508	0.9700217843055724
0.1994256377220153	0.979651153087616
0.1559400856494903	0.9947311282157898
0.1540651768445968	0.9818313717842102
0.1930964738130569	0.9772892594337464


==> figures/comparison/data_BEFORE_64.dat <==
loss	sparse_categorical_accuracy
0.0578287690877914	0.984375
0.4157603681087494	0.8627373576164246
0.0936070755124092	0.9780458807945251
0.0845795422792434	0.9717167615890504
0.2640368044376373	0.8991297483444214
1.038597822189331	0.762460470199585
0.1514936089515686	0.9507516026496888
0.0730470642447471	0.9833860993385316
0.1230947896838188	0.960047483444214
0.0888532176613807	0.9713212251663208
0.0973680838942527	0.975672483444214
0.0947581157088279	0.9653876423835754
0.1465400755405426	0.9582673907279968
0.0421911962330341	0.9918908476829528
0.0288071427494287	0.9936708807945251
0.0348417684435844	0.9932753443717957
0.0294678844511508	0.99386864900589
0.0978647992014885	0.969343364238739
0.155826985836029	0.944422483444214
0.0560350641608238	0.9869462251663208
0.1459915935993194	0.9471914768218994
0.1218835636973381	0.965585470199585
0.1448392271995544	0.951344907283783
0.2505659461021423	0.9208860993385316
0.553712785243988	0.7966772317886353
0.1744634211063385	0.9590585231781006
0.1743779331445694	0.9355221390724182
0.2167587578296661	0.9285996556282043
0.1048838123679161	0.9685522317886353
0.0801885649561882	0.9772547483444214
0.0557393357157707	0.9885284900665284
0.1518924534320831	0.95925635099411
0.0776873081922531	0.979430377483368
0.0732925608754158	0.97488135099411
0.2440983802080154	0.923061728477478
0.0523875579237937	0.991297483444214
0.0894793272018432	0.9740902185440063
0.0443746075034141	0.9942642450332642
0.3523889780044555	0.9026898741722108
0.0639713928103447	0.9857594966888428
0.0811369866132736	0.9802215099334716
0.0883801355957984	0.9776503443717957
0.1266043782234192	0.9576740264892578
0.0699136108160018	0.9859572649002076
0.3434059917926788	0.9026898741722108
0.1349965631961822	0.9634097814559937
0.09152752161026	0.9758702516555786
0.0594860389828681	0.9829905033111572
0.0953296199440956	0.9709256291389464
0.1528870165348053	0.9456091523170472
0.1334213614463806	0.9533227682113647
0.1370306760072708	0.9566851258277892
0.082868181169033	0.9703322649002076
0.0967878475785255	0.9691455960273744
0.2330600172281265	0.9238528609275818
0.0645186752080917	0.9877373576164246
0.1654945015907287	0.9382911324501038
0.0989027991890907	0.9667721390724182
0.0387574546039104	0.99050635099411
0.0277950223535299	0.9986155033111572
0.0539357624948024	0.9871439933776855
0.0207128319889307	0.998219907283783
0.3087329268455505	0.8728243708610535
0.042052611708641	0.9903085231781006
0.1997656226158142	0.9309731125831604
0.2800132632255554	0.9007120132446289
0.1132461205124855	0.958069622516632
0.0134165864437818	1.0
0.2199794501066208	0.9163370132446288
0.075212724506855	0.9808148741722108
0.2084211260080337	0.9226661324501038
0.1952209174633026	0.9450158476829528
0.0658978372812271	0.982594907283783
0.2855345010757446	0.8864715099334717
0.234463021159172	0.9284018874168396
0.0947462245821952	0.9752768874168396
0.0814223438501358	0.9784414768218994
0.0215453989803791	0.999406635761261
0.3338604867458343	0.8961629867553711
0.1434090137481689	0.9667721390724182
0.124096505343914	0.9715189933776855
0.4053181409835815	0.861155092716217
0.0674041807651519	0.9839794039726256
0.2977257370948791	0.906843364238739
0.0604865588247776	0.9891218543052672
0.2012007683515548	0.95925635099411
0.0599224120378494	0.9910996556282043
0.054674606770277	0.9897152185440063
0.2101486325263977	0.93136864900589
0.0566832460463047	0.9907041192054749
0.126432329416275	0.9653876423835754
0.1425760090351104	0.9553006291389464
0.0671639293432235	0.9804192781448364
0.0580934807658195	0.9899129867553712
0.4070708453655243	0.8411787748336792
0.1943365484476089	0.9351266026496888
0.1715493202209472	0.9454113841056824
0.4626961350440979	0.8295094966888428
0.2014467567205429	0.9293908476829528
0.2784140110015869	0.9284018874168396


==> figures/normalization_error/data_16.dat <==
batch_size	avg_norm_error
512	0.0278521515429019
256	0.0396114513278007
128	0.0559779778122901
64	0.0795879364013671
32	0.1111864745616912
16	0.157925471663475


==> figures/normalization_error/data_256.dat <==
batch_size	avg_norm_error
512	0.0410710759460926
256	0.0579024143517017
128	0.0820419713854789
64	0.1164302453398704
32	0.1649402678012848
16	0.2315845191478729


==> figures/normalization_error/data_64.dat <==
batch_size	avg_norm_error
512	0.0348698683083057
256	0.0498161017894744
128	0.0710573643445968
64	0.0994013473391532
32	0.141228899359703
16	0.2009944766759872

